Lifting C Semantics for Dataflow Optimization

C is the lingua franca of programming and almost any device can be programmed using C. However, programming mod-ern heterogeneous architectures such as multi-core CPUs and GPUs requires explicitly expressing parallelism as well as device-specific properties such as memory hierarchies. The resulting code is often hard to understand, debug, and modify for different architectures. We propose to lift C programs to a parametric dataflow representation that lends itself to static data-centric analysis and enables automatic high-performance code generation. We separate writing code from optimizing for different hardware: simple, portable C source code is used to generate efficient specialized versions with a click of a button. Our approach can identify parallelism when no other compiler can, and outperforms a bespoke parallelized version of a scientific proxy application by up to 21%.

==> img/lulesh-s25.csv <==
Implementation,Threads,Time [s]
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,4.9
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.8
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,4.7
Bespoke,32,6.6
icc-parallel-O3,2,7.6
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.2
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.9
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.5
Bespoke,16,4.8
Bespoke,32,6.8
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.6
dace-O3,32,4.5
Sequential,1,11
Bespoke,2,8.7
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,5
Bespoke,32,6.5
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.6
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,11
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.3
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.8
Sequential,1,12
Bespoke,2,8.7
Bespoke,4,5.5
Bespoke,8,4.5
Bespoke,16,4.9
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.6
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.7
Bespoke,8,4.5
Bespoke,16,5.1
Bespoke,32,6.7
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.4
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.7
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,5.1
Bespoke,32,7
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.6
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.8
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.6
Bespoke,16,4.8
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.7
dace-O3,32,4.7
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,4.8
Bespoke,32,6.9
icc-parallel-O3,2,7.6
icc-parallel-O3,4,7.6
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.7
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.4
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,4.9
Bespoke,32,6.6
icc-parallel-O3,2,7.9
icc-parallel-O3,4,8
icc-parallel-O3,8,7.9
icc-parallel-O3,16,7.9
icc-parallel-O3,32,8
polly-parallel-O3,2,10
polly-parallel-O3,4,11
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.7


==> plots/lulesh-s25.csv <==
Implementation,Threads,Time [s]
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,4.9
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.8
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,4.7
Bespoke,32,6.6
icc-parallel-O3,2,7.6
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.2
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.9
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.5
Bespoke,16,4.8
Bespoke,32,6.8
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.6
dace-O3,32,4.5
Sequential,1,11
Bespoke,2,8.7
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,5
Bespoke,32,6.5
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.6
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,11
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.3
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.8
Sequential,1,12
Bespoke,2,8.7
Bespoke,4,5.5
Bespoke,8,4.5
Bespoke,16,4.9
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.8
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.5
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.6
dace-O3,32,4.6
Sequential,1,12
Bespoke,2,8.6
Bespoke,4,5.7
Bespoke,8,4.5
Bespoke,16,5.1
Bespoke,32,6.7
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.4
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.7
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,5.1
Bespoke,32,7
icc-parallel-O3,2,7.7
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.6
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.8
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.6
Bespoke,16,4.8
Bespoke,32,6.5
icc-parallel-O3,2,7.8
icc-parallel-O3,4,7.7
icc-parallel-O3,8,7.8
icc-parallel-O3,16,7.8
icc-parallel-O3,32,7.8
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.7
dace-O3,16,3.7
dace-O3,32,4.7
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.6
Bespoke,8,4.4
Bespoke,16,4.8
Bespoke,32,6.9
icc-parallel-O3,2,7.6
icc-parallel-O3,4,7.6
icc-parallel-O3,8,7.7
icc-parallel-O3,16,7.7
icc-parallel-O3,32,7.7
polly-parallel-O3,2,10
polly-parallel-O3,4,10
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.7
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.4
Sequential,1,11
Bespoke,2,8.6
Bespoke,4,5.5
Bespoke,8,4.4
Bespoke,16,4.9
Bespoke,32,6.6
icc-parallel-O3,2,7.9
icc-parallel-O3,4,8
icc-parallel-O3,8,7.9
icc-parallel-O3,16,7.9
icc-parallel-O3,32,8
polly-parallel-O3,2,10
polly-parallel-O3,4,11
polly-parallel-O3,8,10
polly-parallel-O3,16,10
polly-parallel-O3,32,10
dace-O3,2,8.6
dace-O3,4,5.1
dace-O3,8,3.8
dace-O3,16,3.7
dace-O3,32,4.7

